Clustering with Few Disks to Minimize the Sum of Radii

Given a set of $n$ points in the Euclidean plane, the $k$-MinSumRadius problem asks to cover this point set using $k$ disks with the objective of minimizing the sum of the radii of the disks. After a long line of research on related problems, it was finally discovered that this problem admits a polynomial time algorithm [GKKPV~'12]; however, the running time of this algorithm is $O(n^{881})$, and its relevance is thereby mostly of theoretical nature. A practically and structurally interesting special case of the $k$-MinSumRadius problem is that of small $k$. For the $2$-MinSumRadius problem, a near-quadratic time algorithm with expected running time $O(n^2 \log^2 n \log^2 \log n)$ was given over 30 years ago [Eppstein~'92]. We present the first improvement of this result, namely, a near-linear time algorithm to compute the $2$-MinSumRadius that runs in expected $O(n \log^2 n \log^2 \log n)$ time. We generalize this result to any constant dimension $d$, for which we give an $O(n^{2-1/(\lceil d/2\rceil + 1) + \varepsilon})$ time algorithm. Additionally, we give a near-quadratic time algorithm for $3$-MinSumRadius in the plane that runs in expected $O(n^2 \log^2 n \log^2 \log n)$ time. All of these algorithms rely on insights that uncover a surprisingly simple structure of optimal solutions: we can specify a linear number of lines out of which one separates one of the clusters from the remaining clusters in an optimal solution.

==> abstract.txt <==
Given a set of $n$ points in the Euclidean plane, the $k$-MinSumRadius problem asks to cover this point set using $k$ disks with the objective of minimizing the sum of the radii of the disks. After a long line of research on related problems, it was finally discovered that this problem admits a polynomial time algorithm [GKKPV '12]; however, the running time of this algorithm is $\mathcal{O}(n^{881})$, and its relevance is thereby mostly of theoretical nature. A practically and structurally interesting special case of the $k$-MinSumRadius problem is that of small $k$. For the $2$-MinSumRadius problem, a near-quadratic time algorithm with expected running time $\mathcal{O}(n^2 \log^2 n \log^2 \log n)$ was given over 30 years ago [Eppstein '92].

We present the first improvement of this result, namely, a near-linear time algorithm to compute the $2$-MinSumRadius that runs in expected $\mathcal{O}(n \log^2 n \log^2 \log n)$ time. We generalise this result to any constant dimension $d$, for which we give an $\mathcal{O}(d \cdot n^{2-1/(\lceil d/2\rceil + 1) + \varepsilon})$ time algorithm. Additionally, we give a near-quadratic time algorithm for $3$-MinSumRadius in the plane that runs in expected $\mathcal{O}(n^2 \log^2 n \log^2 \log n)$ time. All of these algorithms rely on insights that uncover a surprisingly simple structure of optimal solutions: we can specify a linear number of lines out of which one separates one of the clusters from the remaining ones in an optimal solution.

==> reviews.txt <==
TODOs:
------
- Remove assumption of colinearity and that no multiple points are on a separator; make sure that all algorithms are adapted accordingly; the structural proofs should already be fine as far as I see
- l.332 (in EuroCG version!): A reference to Fig. 3 would have been helpful.
- EuroCG reviewer "I found the notation d(p) slightly confusing since it doesn't specify the disk."
	-> that's a good points; but don't we anyway always use it with respect to the MED? Just define it like that then?
 - EuroCG reviewer "You state in the introduction that the problem has "practical relevance". That's a bold statement :) Can you elaborate?"
 	-> We should probably add something here in the camera-ready version





Review #304A
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
Given a set $P$ of $n$ points in the plane, the paper considers the problems of finding two or three disks to cover all points so that the total sum of the radii of all disks is minimized. For the two disk case, the paper proposes a new algorithm that significantly improves the previous work and the algorithm is also extended to any constant dimension. For the three disk case, the paper proposes a first-known algorithm for the problem. More specifically, the paper presents the following results.

+ For the two-disk case, the paper gives an $O(n\log^2n\log^2\log n)$ expected time randomized algorithm as well as an $O(n\log^4 n)$ time deterministic algorithm. Previously, the best algorithm (which was given by Eppstein [16] in 1992) runs in $O(n^2\log^2n\log^2 \log n)$ expected time. Therefore, the new algorithm improves the previous work by a linear factor. The new algorithm is based on a new and critical observation (Lemma 5) that it suffices to consider $O(n)$ lines such that it is guaranteed that one of these lines will separate the two disks in an optimal solution. For comparison, the previous work in [16] considers $O(n^2)$ lines. This is where the linear factor improvement comes from. The algorithm is thus obtained by using this new observation and the dynamic data structure from [16] for maintaining minimum enclosing disks among a dynamic set of points.

+ The authors then extended the above result to any constant dimension. It still suffices to consider $O(n)$ line separators. The difference now is that the algorithm needs to maintain a smallest enclosing ball for a dynamic set of points in high dimension. For that, the authors resort to a dynamic data structure in [3]. The total time of the algorithm is $O(n^{2-1/(\lceil d/2\rceil +1)+\epsilon})$.

+ The authors finally consider the three disk case in the plane. This problem was not studied before and the paper gives the first-known algorithm for the problem. The algorithm is based on a critical observation (Lemma 9) that it suffices to consider $O(n)$ lines such that it is guaranteed that one of these lines separates one disk from the other two in an optimal solution. The algorithm thus considers all these lines and for each line computes a candidate solution by using their two-disk algorithm. Since there are $O(n)$ lines, the algorithm runs in $O(n^2\log^2n\log^2\log n)$ randomized expected time or  $O(n^2\log^4 n)$ deterministic time.

Comments for authors
--------------------
Strength:

+ The algorithm for the two-disk case improves the previous work from 30 years ago by a linear factor. The algorithm is extended to any constant dimension.

+ The paper gives first-known algorithm for the three-disk case.

+ The paper is written quite well.

Weakness:

+ Although the paper improves an old result from [16] 30 years ago, the result in [16] is just one of the applications of the techniques developed in [16]. Also, it seems that the problem did not get much attention in the past 30 years. This is in contrast to the planar two-center problem, which has been studied extensively. The new algorithm in the paper is based on a critical observation (Lemma 5), which is relatively easy to prove (slightly more than a half page). With the observation, the rest of the algorithm is similar to [16] by using the dynamic data structure developed in [16]. Therefore, although there is a significant improvement, the technical depth of the algorithm is not as strong as a typical SoCG paper.
The extension to the high dimensional space seems natural and relatively straightforward.

+ For the three-disk case, the critical observation (Lemma 9) needs more effort to prove and it is the most technical part of the paper. However, with the observation, the algorithm is very straightforward and the time complexity of the algorithm is quadratic. A subquadratic algorithm would be more interesting.

Recommendation:

Overall, I have mixed feeling about the paper. I feel that the technical depth of paper might not be as competitive as other typical SoCG papers. But I don't mind having the paper in the borderline category.

Detailed comments:

+ Line 12: Maybe explain what $\epsilon$ is.

+ Ln 175: It would be better if you formally define "separator" first before you use it.

+ Ln 349: The notation of the parethesis is not quite clear.

+ Ln 372: By "at least 1", I guess you assume the radius of $D$ is one. Please clarify it. You actually assume $D$ is a unit disk in Case 3.

+ Ln 395: It looks strange to say "if not $C_i=C_i'$".

+ Ln 442: non-naive -> non-trivial?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #304B
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
This paper studies a variant of the Euclidean k-center problem, where the goal is to minimize the sum of the radii of k disks covering a  point set, instead of minimizing the maximum radius as in the standard version. The radius-sum version behaves differently. For example, the optimal disks must be disjoint (otherwise, we can combine two disks and get a smaller solution), unlike in the k-center problem. Also, as Gibson, Kanada, Krohn, Pirwani, and Varadarajan (SODA'08) showed, there is actually a polynomial-time exact algorithm for general k (ignoring sums-of-square-roots issues), whereas the k-center problem is NP-hard for general k.

The paper focuses on the radius-sum problem for small k cases. The main new results are (i) a near linear algorithm for k=2 and (ii) a near quadratic algorithm for k=3 in 2-D.

As the authors argue, the 2-radius-sum problem seems natural but has somehow been overlooked, in contrast to the standard 2-center problem, which has received considerably more attention. In some instances (like Fig 1) it actually produces more reasonable clusters (although there are also some instances where it may be less reasonable, e.g., instances where the best solution ends up being a single disk).

In terms of technique, the new near-linear algorithm isn't as groundbreaking or ingenious as Sharir's algorithm for the standard 2-center problem in 2-D. It actually is more similar to a known near-linear algorithm by Hershberger from 1992 for the related problem of 2-diameter-sum (for this objective, we again have the property that the optimal clusters must be disjoint). Hershberger's basic approach, which is very simple, can be reinterpreted as this: first solve the 1-cluster problem (i.e., the diameter problem), then form O(n) bipartitions based on the two points defining the diameter, and show that only these bipartitions could potentially beat the 1-cluster solution. These bipartitions can be examined efficiently using appropriate geometric data structures.

The new algorithm for 2-radius-sum is similar. We first solve the 1-cluster problem (i.e., the min enclosing disk problem), and show that the search space can be reduced to O(n) bipartitions based on the 2 or 3 points definining the min enclosing disk. Here, the bipartitions are simply those formed by a line cut, parallel to one of 3 possible directions. The near linear algorithm then follows immediately by applying known geometric data structures (namely, Eppstein's semidynamic data structures for minimum enclosing disk).

The new algorithm for 3-radius-sum is based on a similar idea, using one line cut to reduce to the 2-cluster case on one side.

EVALUATION

The 2-radius-sum result is cute. It's one of those results that should have been discovered long ago but was missed (probably because this version of the problem isn't as popular). The contribution is not in the algorithm itself (which is straightforward) but in the proof of the observation that the optimal bipartition can be found among those O(n) line cuts. The proof is a little less obvious than in Hershberger's paper, but is still short (literally 20 lines -- the heart of the paper is L239-259), and is simple and nice. However, for SoCG, I think it is maybe too light (e.g., Gibson et al.'s SODA paper is more important and surprising, while Sharir's and subsequent papers on 2-center are more technically challenging). The 3-radius-sum proof adds more technical depth to the paper, although this part is less exciting to me, with messier case analyses. On the whole, my score is "weak accept".

Comments for authors
--------------------
L129-132: As I mentioned, I see more similarities with Hershberger's algorithm [20]. The comment that "different techniques seem to be relevant, as farthest-point Voronoi diagrams are utilised, rather than separators" may not be a fair characterization. (One could also view the algorithm in [20] as using circle rather than line separators. And the use of Voronoi diagrams is more about geometric data structures, which would naturally be different for diameter than for radius.)

L223-224: Eppstein's data structures for semidynamic 3-D linear programming was slightly improved by Chan 1998: https://eur02.safelinks.protection.outlook.com/?url=https%3A%2F%2Fdoi.org%2F10.1006%2Fjagm.1997.0914&data=05%7C02%7Cannu%40di.ku.dk%7C52a18083dc574e11281808dc268902e7%7Ca3927f91cda14696af898c9f1ceffa91%7C0%7C0%7C638427617114525734%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C0%7C%7C%7C&sdata=5cQ5NcDlURKow7FXHoZ2InmbsV0R3%2BV9lqKH3G5r%2FBM%3D&reserved=0
which (in the fixed objective case) got a worst-case bound of O(log^3 n / loglog n), and also mentioned an expected bound of O(log^2 n log log n) (in a remark). Semidynamic 2-D min enclosing disk is similar to 3-D LP, so it seems plausible these bounds could carry over.

L274-275: With appropriate query/update time trade-offs, the amortized time per operation in d dimensions is actually $O(n^{1-2/(\lceil d/2\rceil+1) +\epsilon})$ instead of $O(n^{1-1/(\lceil d/2\rceil+1) +\epsilon})$.

On a historical note: Eppstein's paper cited an older paper by Drezner 1984 on the "two-median problem".


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #304C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper ``Clustering with Few Disks to Minimize the Sum of Radii'' deals with the problem of $k$-MinSumRadius Clustering for the special cases $k=2$ and $k=3$ in Euclidean space. In the $k$-MinSumRadius problem, the aim is to find $k$ centers and $k$ radii such that the induced disks cover the point set while the sum of radii is minimized.
$k$-MinSumRadius in Euclidean space admits exact polynomial-time algorithms.
The long-standing best running time for the $k=2$ case was near-quadratic. The authors improve upon this and present a near-linear time algorithm for this special case in two dimensions. In arbitrary dimension, this algorithm still has a quadratic running time. Further, they give a near-quadratic algorithm for 3-MinSumRadius in the plane.

The paper is structured as follows:
1) first, the near-linear time algorithm for 2-MinSumRadius in the plane is discussed
2) then the authors describe how the algorithm needs to be changed to deal with any constant dimension $d\geq 2$ and analyze it
3) lastly, the algorithm for 3-MinSumRadius in the plane is presented and analyzed

The main ingredients for the algorithms are separators that separate one optimal cluster from the others. For the case of $k=2$, the authors show that for any optimal clustering, there exists a separating line (hyperplane) that is orthogonal to one of the lines (i.e., directions) that go through the center of MEB(P) and one of the at most three (d+1) points that determine MEB(P). For any constant dimension, this implies that only a linear number of potential (combinatorially distinct) hyperplanes have to be checked to find a separator. They prove the same result for the $k=3$ case in the plane.
For finding the separators of an optimal solution, MEBs of the point sets induced by the candidate separators are maintained dynamically.
The algorithm for the $k=2$ case first computes a minimum enclosing ball of $P$ and $d+1$ points defining it. Then, it just iterates through all directions and all combinatorially distinct hyperplanes (at most $n$ per direction) while maintaining MEBs of the induced clusters. The best solution, i.e., the clustering with the minimum sum of radii, is returned.
The algorithm for the 3-MinSumRadius problem works just as the 2-MinSumRadius algorithm, but it needs to call the latter one as a subroutine on the part of the point set separated by the first separator.

Comments for authors
--------------------
Most important comment:

There is an error in the last computation of case 3b in the proof of Lemma 9: In line 434, the minus in front of the $\cos^2$ suddenly changes to a plus in the last equation. Fixing this, the conclusion in line 435 no longer holds. However, I think I convinced myself that the statement of case 3b is correct. It can for example be shown by considering $f(\alpha, \beta) = \cos(\beta - \pi) + \cos(\pi-\alpha) + \cos(\pi-\beta+\alpha)$ (it is $b_1 + b_2 + b_3 = 3+ f(\alpha, \beta)$ and we want to show $f(\alpha, \beta) \geq 1$). Then, we fix any $\alpha$ and show that $f(\alpha,\beta) = 1$ for the two endpoints $\beta\in \{\pi,\pi+\alpha\}$. Looking for extrema of $f(\alpha,\beta)$ (with fixed $\alpha$) on $(\pi, \pi+\alpha)$ reveals that there is at most one extremum and that this one is a maximum. This implies that there cannot be any value of $\beta$ for which the function takes a value $<1$ for any given $\alpha \in [0,\pi]$.

Pros:
- The paper is well written and it is easy to follow the chain of thoughts. I enjoyed reading it.
- The algorithms are easy and the pseudocodes are precise. This makes them useful for future work and practical applications.
- The results are interesting and significant, especially in the light of the former state-of-the-art results that were not improved upon for a long time.

Suggestions for improvement:
- As far as I understand, the clusters depicted in Figure 7 do not block each other. This is a bit confusing as the figure caption says that it shows the setting in case 3b, which would be that the three clusters block each other in a circular fashion. I guess this choice was made for readability reasons. This fact should at least be noted in the figure caption to avoid confusion.
- Line 224: I think the running time from [16] should be $O(\log^4(n))$ instead of $O(n \log^4(n))$
- Figure 6: It might be clearer to call the minimum shown in the right picture a local minimum.
- In line 283: although this does not change anything about the running time, we need to maintain two MEBs, right?

Typos/language:
- Line 86 is missing "time" after "running" (near end of line)
- Line 231 is missing "of" after "consists"

